Stochastic Linear Contextual Bandits with Diverse Contexts

In this paper, we investigate the impact of context diversity on stochastic linear contextual bandits. As opposed to the previous view that contexts lead to more difficult bandit learning, we show that when the contexts are sufficiently diverse, the learner is able to utilize the information obtained during exploitation to shorten the exploration process, thus achieving reduced regret. We design the LinUCB-d algorithm, and propose a novel approach to analyze its regret performance. The main theoretical result is that under the diverse context assumption, the cumulative expected regret of LinUCB-d is bounded by a constant. As a by-product, our results improve the previous understanding of LinUCB and strengthen its performance guarantee.

==> graph/AISTAT_rebuttal.txt <==
----------------------------------
Reviewer #1
Yes, LinUCB-d is essentially equivalent to LinUCB in the sense that it is LinUCB modulo the choice of a time varying alpha_t (since we are working on infinite time horizon) and a regularization parameter. 

The current bound is rather loose since it uses an infeasible time to bound the regret for D_T which may be really small in reality. It would be interesting to see if we can improve it and think about the lower bound in our future works.

Also thanks for the comments on small stuff. We will definitely make the changes accordingly.
----------------------------------
Reviewer #2
1) We show that LinUCB-d is essentially equivalent to LinUCB in the sense that it is LinUCB modulo the choice of a time varying alpha_t (since we are working on infinite time horizon) and a regularization parameter. Our main contribution is to show that LinUCB actually implicitly leverages the contextual diversity, in the more explicit form of LinUCB-d, to achieve a bounded expected regret under the assumptions. It is in stark contrast to the usual sqrt(n) or log(n) bound.

2) This work is about Contextual Linear Bandit with the focus on how the contextual diversity helps the exploration-exploitation. Our setting is the same as the one in Li et al with disjoint linear models (section 3.1). Since it is a disjoint model, information does not share among different arms. Rather our focus is on the linear structure between different contexts under the same arm.

3) Our goal is to show that LinUCB can leverage the diversity of contexts to achieve a bounded expected regret. This work is focus on establishing the connection between LinUCB-d, LinUCB and the contextual diversity condition. We will definitely examine other algorithms which may work better in a weak diversity in our future works.

----------------------------------
Reviewer #3
1) We show that LinUCB-d is essentially equivalent to LinUCB in the sense that it is LinUCB modulo the choice of a time varying alpha_t (since we are working on infinite time horizon) and a regularization parameter. Therefore LinUCB does enjoy bounded regret. We feel like looking at LinUCB in the form of LinUCB-d is necessary since it is more intuitive on how it utilizes the diversity condition.

2) LinUCB-d is LinUCB, which itself does not rely on the diversity assumptions to run. If the diversity assumptions are not satisfied, then it falls back to the usual sqrt(n) or log(n) regret.

3) The diversity condition and covariate diversity condition are similar except that our condition requires it is satisfied on the K sets C_a while the covariate diversity condition requires for any half space. Therefore our diversity condition depends on the arm parameters while the covariate diversity condition does not.

We ran 3 additional simulations to compare LinUCB-d and the Greedy Algorithm.
I) We take five context vectors [cos(2*k*pi/5), sin(2*k*pi/5)] for k = 0, 1, 2, 3, 4, which are assumed to be the same across different arms. Let theta_1 = [0.7, 0.3] and theta_2 = [-0.2, 0.8] be the parameters for the 2 arms. Both diversity condition and covariate diversity condition are met. Our simulation shows that both can achieve a bounded expected regret, which is consistent with the theory for covariate diversity that greedy can achieve log(n) bound for K = 2.

II) We add another arm with theta_3 = [0.4, -0.6]. In this case the covariate diversity is still satisfied since it depends on the contexts not the arms, while our diversity condition does not meet since arm1 is only optimal for one context. Our simulation shows that LinUCB-d has a regret of log(n) while greedy can not achieve log(n) regret. This is also consistent with the theory for covariate diversity that log(n) bound is only guaranteed for K = 2 arms.

III) We modify the general context simulation with K=5 arms to draw contexts from [-1, 1]^4 instead of [0, 1]^4. Then both conditions are met. Our simulation shows that both achieve bounded expected regret. We argue that it works for the greedy algorithm this time because the uniform distribution actually satisfies a much stronger diversity condition than the covariate diversity: It has a positive smallest eigenvalues not only for the contexts in any half space but also for the intersection of contexts in any K half spaces, so any arm will not be dropped during the greedy algorithm similar to K=2 argument in their proof.

Lastly, it may be the case that LinUCB-d as well as LinUCB has a cold start for some problems. Our work is focus on the connection between LinUCB-d, LinUCB and the context diversity. We will definitely examine other algorithms which may work better in our future works.



